Scoring rule nets: beyond mean target prediction in multivariate regression

Probabilistic regression models trained with maximum likelihood estimation (MLE), can sometimes overestimate variance to an unacceptable degree. This is mostly problematic in the multivariate domain. While univariate models often optimize the popular Continuous Ranked Probability Score (CRPS), in the multivariate domain, no such alternative to MLE has yet been widely accepted. The Energy Score - the most investigated alternative - notoriously lacks closed-form expressions and sensitivity to the correlation between target variables. In this paper, we propose Conditional CRPS: a multivariate strictly proper scoring rule that extends CRPS. We show that closed-form expressions exist for popular distributions and illustrate their sensitivity to correlation. We then show in a variety of experiments on both synthetic and real data, that Conditional CRPS often outperforms MLE, and produces results comparable to state-of-the-art non-parametric models, such as Distributional Random Forest (DRF).

==> mu_ccrps.dat <==
%% LaTeX2e file `mu_ccrps.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2024/09/22.
%%
x y
-0.500 0.825
-0.466 0.819
-0.431 0.813
-0.397 0.807
-0.362 0.802
-0.328 0.798
-0.293 0.794
-0.259 0.790
-0.224 0.787
-0.190 0.784
-0.155 0.782
-0.121 0.780
-0.086 0.779
-0.052 0.778
-0.017 0.778
0.017 0.778
0.052 0.779
0.086 0.780
0.121 0.782
0.155 0.784
0.190 0.787
0.224 0.790
0.259 0.793
0.293 0.798
0.328 0.802
0.362 0.807
0.397 0.813
0.431 0.818
0.466 0.825
0.500 0.832


==> mu_es.dat <==
%% LaTeX2e file `mu_es.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2024/09/22.
%%
x y
-0.500 1.392
-0.466 1.386
-0.431 1.381
-0.397 1.375
-0.362 1.370
-0.328 1.367
-0.293 1.362
-0.259 1.358
-0.224 1.356
-0.190 1.353
-0.155 1.351
-0.121 1.349
-0.086 1.348
-0.052 1.347
-0.017 1.346
0.017 1.347
0.052 1.347
0.086 1.348
0.121 1.349
0.155 1.351
0.190 1.353
0.224 1.356
0.259 1.359
0.293 1.363
0.328 1.366
0.362 1.371
0.397 1.376
0.431 1.381
0.466 1.386
0.500 1.393


==> mu_log.dat <==
%% LaTeX2e file `mu_log.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2024/09/22.
%%
x y
-0.500 3.584
-0.466 3.565
-0.431 3.546
-0.397 3.530
-0.362 3.514
-0.328 3.500
-0.293 3.488
-0.259 3.477
-0.224 3.467
-0.190 3.459
-0.155 3.452
-0.121 3.447
-0.086 3.442
-0.052 3.440
-0.017 3.439
0.017 3.439
0.052 3.441
0.086 3.444
0.121 3.448
0.155 3.454
0.190 3.461
0.224 3.470
0.259 3.480
0.293 3.492
0.328 3.505
0.362 3.519
0.397 3.535
0.431 3.552
0.466 3.570
0.500 3.591


==> rho_ccrps.dat <==
%% LaTeX2e file `rho_ccrps.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2024/09/22.
%%
x y
-0.400 0.840
-0.372 0.831
-0.345 0.823
-0.317 0.816
-0.290 0.809
-0.262 0.803
-0.234 0.798
-0.207 0.793
-0.179 0.789
-0.152 0.785
-0.124 0.783
-0.097 0.780
-0.069 0.779
-0.041 0.778
-0.014 0.778
0.014 0.779
0.041 0.780
0.069 0.782
0.097 0.786
0.124 0.790
0.152 0.795
0.179 0.801
0.207 0.808
0.234 0.817
0.262 0.826
0.290 0.838
0.317 0.851
0.345 0.865
0.372 0.882
0.400 0.902


==> rho_es.dat <==
%% LaTeX2e file `rho_es.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2024/09/22.
%%
x y
-0.400 1.352
-0.372 1.351
-0.345 1.350
-0.317 1.350
-0.290 1.349
-0.262 1.349
-0.234 1.348
-0.207 1.348
-0.179 1.347
-0.152 1.347
-0.124 1.347
-0.097 1.347
-0.069 1.347
-0.041 1.347
-0.014 1.347
0.014 1.347
0.041 1.347
0.069 1.347
0.097 1.348
0.124 1.348
0.152 1.349
0.179 1.349
0.207 1.349
0.234 1.350
0.262 1.350
0.290 1.352
0.317 1.353
0.345 1.354
0.372 1.356
0.400 1.357


==> rho_log.dat <==
%% LaTeX2e file `rho_log.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2024/09/22.
%%
x y
-0.400 3.516
-0.372 3.506
-0.345 3.497
-0.317 3.488
-0.290 3.480
-0.262 3.473
-0.234 3.466
-0.207 3.460
-0.179 3.455
-0.152 3.450
-0.124 3.446
-0.097 3.443
-0.069 3.440
-0.041 3.439
-0.014 3.438
0.014 3.439
0.041 3.441
0.069 3.445
0.097 3.451
0.124 3.459
0.152 3.469
0.179 3.484
0.207 3.502
0.234 3.526
0.262 3.556
0.290 3.596
0.317 3.647
0.345 3.714
0.372 3.804
0.400 3.927


==> sig_ccrps.dat <==
%% LaTeX2e file `sig_ccrps.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2024/09/22.
%%
x y
-0.500 0.858
-0.466 0.842
-0.431 0.829
-0.397 0.818
-0.362 0.810
-0.328 0.803
-0.293 0.797
-0.259 0.792
-0.224 0.788
-0.190 0.785
-0.155 0.783
-0.121 0.781
-0.086 0.780
-0.052 0.779
-0.017 0.778
0.017 0.778
0.052 0.778
0.086 0.779
0.121 0.780
0.155 0.781
0.190 0.782
0.224 0.783
0.259 0.785
0.293 0.787
0.328 0.789
0.362 0.791
0.397 0.793
0.431 0.795
0.466 0.798
0.500 0.800


==> sig_es.dat <==
%% LaTeX2e file `sig_es.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2024/09/22.
%%
x y
-0.500 1.360
-0.466 1.359
-0.431 1.357
-0.397 1.355
-0.362 1.353
-0.328 1.352
-0.293 1.351
-0.259 1.350
-0.224 1.349
-0.190 1.349
-0.155 1.347
-0.121 1.347
-0.086 1.347
-0.052 1.347
-0.017 1.347
0.017 1.347
0.052 1.347
0.086 1.347
0.121 1.348
0.155 1.348
0.190 1.349
0.224 1.350
0.259 1.350
0.293 1.351
0.328 1.353
0.362 1.354
0.397 1.355
0.431 1.357
0.466 1.358
0.500 1.360


==> sig_log.dat <==
%% LaTeX2e file `sig_log.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2024/09/22.
%%
x y
-0.500 4.332
-0.466 4.128
-0.431 3.968
-0.397 3.843
-0.362 3.745
-0.328 3.668
-0.293 3.607
-0.259 3.559
-0.224 3.522
-0.190 3.494
-0.155 3.473
-0.121 3.458
-0.086 3.448
-0.052 3.442
-0.017 3.439
0.017 3.439
0.052 3.441
0.086 3.446
0.121 3.452
0.155 3.459
0.190 3.468
0.224 3.478
0.259 3.488
0.293 3.500
0.328 3.511
0.362 3.524
0.397 3.537
0.431 3.550
0.466 3.563
0.500 3.577

